Three types of quasi-Trefftz functions for the 3D convected Helmholtz equation: construction and approximation properties

Trefftz methods are numerical methods for the approximation of solutions to boundary and/or initial value problems. They are Galerkin methods with particular test and trial functions, which solve locally the governing partial differential equation (PDE). This property is called the Trefftz property. Quasi-Trefftz methods were introduced to leverage the advantages of Trefftz methods for problems governed by variable coefficient PDEs, by relaxing the Trefftz property into a so-called quasi-Trefftz property: test and trial functions are not exact solutions but rather local approximate solutions to the governing PDE. In order to develop quassi-Trefftz methods for aero-acoustics problems governed by the convected Helmholtz equation, the present work tackles the question of the definition, construction and approximation properties of three families of quasi-Trefftz functions: two based on generalizations on plane wave solutions, and one polynomial. The polynomial basis shows significant promise as it does not suffer from the ill-conditioning issue inherent to wave-like bases.

==> BAE3D2OCaseKAPPAConvHelm50pts.dat <==
h errAbGn1 errPbGn1 errPoln1 errPstn1 errPWfn1 errAbGn2 errPbGn2 errPoln2 errPstn2 errPWfn2 errAbGn3 errPbGn3 errPoln3 errPstn3 errPWfn3 errAbGn4 errPbGn4 errPoln4 errPstn4 errPWfn4 errAbGn5 errPbGn5 errPoln5 errPstn5 errPWfn5 errAbGn6 errPbGn6 errPoln6 errPstn6 errPWfn6 errAbGn7 errPbGn7 errPoln7 errPstn7 errPWfn7 errAbGn8 errPbGn8 errPoln8 errPstn8 errPWfn8  
2.0000e+00    5.6676071e+00 4.2500551e+03 2.0861419e+01 2.6325526e+01 1.1806612e+00    1.1510589e+01 7.9540709e+03 2.9862413e+01 3.4699153e+01 2.6691058e+00    5.8536826e+01 4.1022535e+05 4.9119367e+01 9.2387397e+01 5.7957315e+00    1.7119716e+02 8.2361442e+24 1.4522792e+02 2.6966835e+02 9.5591495e+00    7.2750392e+02 4.9743440e+28 1.0447735e+02 2.5653351e+02 7.7879377e+00    1.8675675e+03 Inf 8.5819608e+01 1.2031931e+02 6.4821991e+00    3.6862515e+03 Inf 9.6896243e+01 9.3170511e+01 2.9242814e+00    5.3614775e+03 Inf 5.7234427e+01 5.6447355e+01 2.7459871e+00  
1.0000e+00    1.1073305e+00 1.5559818e+00 2.0621909e+00 2.9276460e+00 9.3007042e-01    1.9135072e+00 2.5755536e+00 3.0941402e+00 2.7973451e+00 1.2491659e+00    1.3021438e+00 2.5869007e+00 1.6332207e+00 3.0200945e+00 7.4515129e-01    1.7649936e+00 9.1909455e+00 1.5506951e+00 2.2824738e+00 8.3432437e-01    1.8875535e+00 1.4156813e+01 7.8839538e-01 1.4542678e+00 4.1007911e-01    2.4274232e+00 7.9555239e+03 5.2553733e-01 5.3285482e-01 4.1064469e-01    2.6980831e+00 3.9935148e+05 2.7033587e-01 2.5223311e-01 4.0784573e-01    2.4965926e+00 1.2862744e+06 1.2922382e-01 1.2750685e-01 4.0911197e-01  
5.0000e-01    3.4226181e-01 3.3986172e-01 3.5736040e-01 5.1469758e-01 3.4319344e-01    2.5914684e-01 2.6041449e-01 3.4880472e-01 2.7906351e-01 2.6649413e-01    8.1992859e-02 8.6592192e-02 8.8736868e-02 1.3498112e-01 1.5873606e-01    3.9314238e-02 4.0353777e-02 4.0639920e-02 4.6104774e-02 1.5073958e-01    1.3209084e-02 2.2760729e-02 1.1603138e-02 1.4689057e-02 1.6705022e-01    7.8959651e-03 1.6236362e-02 4.0355272e-03 3.2970052e-03 1.6833830e-01    2.6006209e-02 2.6082897e-02 2.6079229e-02 9.3524846e-04 1.7289565e-01    1.2571527e-02 1.3845973e-02 1.2847064e-02 2.5187074e-04 1.7298893e-01  
2.5000e-01    9.1399565e-02 9.2409636e-02 9.2390924e-02 1.1828264e-01 9.3428097e-02    3.6717778e-02 3.7183490e-02 4.1312062e-02 3.2711009e-02 9.2102532e-02    5.2068089e-03 5.5457510e-03 5.4163048e-03 7.3835952e-03 9.6920805e-02    1.2810649e-03 1.2813108e-03 1.2640673e-03 1.3038378e-03 1.3242565e-01    2.0283011e-04 3.7375004e-04 1.7966970e-04 2.0832392e-04 1.3773487e-01    4.3425977e-05 1.0161804e-04 3.1475116e-05 2.4859559e-05 1.4614038e-01    2.0321626e-02 2.0306292e-02 2.0327706e-02 3.6462418e-06 1.4680817e-01    8.3071389e-03 8.3467238e-03 8.2725482e-03 4.8714287e-07 1.4803982e-01  
1.2500e-01    2.2917296e-02 2.3431554e-02 2.3300132e-02 2.8445213e-02 2.3755549e-02    4.6268888e-03 4.7219254e-03 5.0265639e-03 4.0165083e-03 8.2104622e-02    3.2372632e-04 3.4239932e-04 3.3618298e-04 4.4705198e-04 8.7789314e-02    4.0458657e-05 4.0853544e-05 3.9705354e-05 4.0375683e-05 1.2671011e-01    3.0182165e-06 5.9615129e-06 2.8253338e-06 3.1917399e-06 1.2971416e-01    4.8313530e-06 3.6671626e-06 6.7455675e-06 1.9072316e-07 1.4050613e-01    1.8541376e-02 1.8527699e-02 1.8531017e-02 1.4230275e-08 1.4075975e-01    6.5126149e-03 6.5490578e-03 6.5098678e-03 9.4340914e-10 1.4199865e-01  
6.2500e-02    5.6915136e-03 5.8536248e-03 5.8330172e-03 7.0822374e-03 5.9417543e-03    5.7773604e-04 5.8932956e-04 6.1996101e-04 4.9998628e-04 8.1150683e-02    2.0132102e-05 2.1203638e-05 2.0968797e-05 2.7599840e-05 8.4373399e-02    1.2666674e-06 1.2853871e-06 1.2460650e-06 1.2605497e-06 1.2361344e-01    4.5290434e-08 9.2879233e-08 4.4371549e-08 4.9927520e-08 1.2538353e-01    4.7847447e-06 3.6268821e-06 6.8160549e-06 1.4764198e-09 1.3813478e-01    1.7932588e-02 1.7927823e-02 1.7936524e-02 5.5562979e-11 1.3776905e-01    5.6390656e-03 5.6734571e-03 5.6467170e-03 1.8318830e-12 1.3997257e-01  
3.1250e-02    1.4248980e-03 1.4600358e-03 1.4581100e-03 1.7677187e-03 1.4827597e-03    7.2041743e-05 7.3464692e-05 7.7496964e-05 6.2599045e-05 8.1013728e-02    1.2544253e-06 1.3184051e-06 1.3097149e-06 1.7160202e-06 8.2664218e-02    3.9583443e-08 4.0264728e-08 3.9021160e-08 3.9411086e-08 1.2197172e-01    2.9071728e-08 2.7924971e-08 3.0179467e-08 7.8143947e-10 1.2286716e-01    4.6581975e-06 3.8457930e-06 6.9585963e-06 1.1481747e-11 1.3651457e-01    1.7677758e-02 1.7675052e-02 1.7686163e-02 2.1696151e-13 1.3632550e-01    5.2302689e-03 5.2481393e-03 5.2327643e-03 4.6947143e-15 1.3850082e-01  
1.5625e-02    3.5711666e-04 3.6443688e-04 3.6443626e-04 4.4159340e-04 3.7016328e-04    8.9904471e-06 9.1664581e-06 9.7167066e-06 7.8323317e-06 8.0990650e-02    7.8271430e-08 8.2178325e-08 8.1839028e-08 1.0699695e-07 8.1820329e-02    1.2366921e-09 1.2594753e-09 1.2206554e-09 1.2321919e-09 1.2105821e-01    2.8801025e-08 2.5522458e-08 3.4021036e-08 1.2223845e-11 1.2152098e-01    4.9563954e-06 4.2089323e-06 6.3874311e-06 8.9811614e-14 1.3557892e-01    1.7552428e-02 1.7549891e-02 1.7557738e-02 2.8627962e-15 1.3548348e-01    5.0291573e-03 5.0358543e-03 5.0381905e-03 2.3720972e-15 1.3763364e-01  
7.8125e-03    8.9379221e-05 9.1026055e-05 9.1093033e-05 1.1035748e-04 9.2462965e-05    1.1227705e-06 1.1446496e-06 1.2164439e-06 9.7954331e-07 8.0986234e-02    4.8877342e-09 5.1290837e-09 5.1144965e-09 6.6797660e-09 8.1401582e-02    1.9707444e-10 1.5404842e-10 2.1098661e-10 3.8517603e-11 1.2058347e-01    2.6552685e-08 2.4255785e-08 2.7656833e-08 1.9133137e-13 1.2082586e-01    4.6811468e-06 4.1601020e-06 5.7257598e-06 1.2858502e-15 1.3508058e-01    1.7497423e-02 1.7490111e-02 1.7498987e-02 9.6828187e-16 1.3503275e-01    4.9146608e-03 4.9341459e-03 4.9297298e-03 9.4409765e-16 1.3716771e-01  
3.9062e-03    2.2356598e-05 2.2745387e-05 2.2770963e-05 2.7584336e-05 2.3105257e-05    1.4027820e-07 1.4300527e-07 1.5217167e-07 1.2247541e-07 8.0985281e-02    3.0534911e-10 3.2034433e-10 3.1964350e-10 4.1725592e-10 8.1193020e-02    2.1510827e-10 1.6800764e-10 1.9652966e-10 1.2041949e-12 1.2035086e-01    2.6636621e-08 3.0246385e-08 2.9957891e-08 3.2554581e-15 1.2047279e-01    4.1462390e-06 3.3537554e-06 6.0198704e-06 1.3732700e-15 1.3482389e-01    1.7466287e-02 1.7462193e-02 1.7468182e-02 7.8605755e-16 1.3480003e-01    4.8683051e-03 4.8879448e-03 4.8783368e-03 9.2263808e-16 1.3692678e-01  
1.9531e-03    5.5905791e-06 5.6849102e-06 5.6924357e-06 6.8954590e-06 5.7773541e-06    1.7530414e-08 1.7870803e-08 1.9028727e-08 1.5311493e-08 8.0985062e-02    1.9080627e-11 2.0013039e-11 1.9976991e-11 2.6071358e-11 8.1088940e-02    2.2254437e-10 1.4616546e-10 1.8692362e-10 3.7451570e-14 1.2023373e-01    2.4185971e-08 2.7965134e-08 2.7531993e-08 8.9379849e-16 1.2029487e-01    4.1960010e-06 3.5512243e-06 6.3647790e-06 1.0878805e-15 1.3469368e-01    1.7455479e-02 1.7446454e-02 1.7458376e-02 7.9038121e-16 1.3468176e-01    4.8404401e-03 4.8679598e-03 4.8598443e-03 8.8861199e-16 1.3680435e-01  
9.7656e-04    1.3978207e-06 1.4210451e-06 1.4230697e-06 1.7237869e-06 1.4445088e-06    2.1910254e-09 2.2335433e-09 2.3790454e-09 1.9140666e-09 8.0985009e-02    1.3974540e-12 1.2495828e-12 1.6819922e-12 1.6291054e-12 8.1036949e-02    2.2148917e-10 1.3557823e-10 1.9539171e-10 1.3942613e-15 1.2017495e-01    2.7146607e-08 2.4461072e-08 2.6024493e-08 7.7168487e-16 1.2020557e-01    3.8689590e-06 3.3438714e-06 6.1087587e-06 1.2291051e-15 1.3462811e-01    1.7442359e-02 1.7439005e-02 1.7447798e-02 8.1846599e-16 1.3462216e-01    4.8309760e-03 4.8506715e-03 4.8493240e-03 8.4415288e-16 1.3674264e-01  
4.8828e-04    3.4947699e-07 3.5523829e-07 3.5576243e-07 4.3093702e-07 3.6114831e-07    2.7386062e-10 2.7917340e-10 2.9740942e-10 2.3926655e-10 8.0984996e-02    1.2157759e-12 1.0241494e-12 1.9829126e-12 1.0182856e-13 8.1010967e-02    2.0445548e-10 1.3133112e-10 1.8681111e-10 6.6973807e-16 1.2014551e-01    2.5967147e-08 2.4184519e-08 2.9259368e-08 9.3095031e-16 1.2016083e-01    4.1265102e-06 3.9173467e-06 6.5969432e-06 1.0663344e-15 1.3459521e-01    1.7441275e-02 1.7434313e-02 1.7449407e-02 8.4552067e-16 1.3459223e-01    4.8283632e-03 4.8447933e-03 4.8356225e-03 8.9088480e-16 1.3671166e-01  
2.4414e-04    8.7371963e-08 8.8806689e-08 8.8939981e-08 1.0773304e-07 9.0289705e-08    3.4231241e-11 3.4895416e-11 3.7178526e-11 2.9908865e-11 8.0984993e-02    1.3880333e-12 1.1261143e-12 1.4963843e-12 6.5291710e-15 8.0997978e-02    1.8817911e-10 1.4097411e-10 1.7043729e-10 7.7118556e-16 1.2013078e-01    2.4978091e-08 2.3036473e-08 2.6156328e-08 9.4782757e-16 1.2013844e-01    3.4815423e-06 3.4796800e-06 5.5107346e-06 1.0934429e-15 1.3457873e-01    1.7439437e-02 1.7434433e-02 1.7447336e-02 8.9765696e-16 1.3457724e-01    4.8311502e-03 4.8420565e-03 4.8446994e-03 8.8861199e-16 1.3669614e-01  
1.2207e-04    2.1843330e-08 2.2201311e-08 2.2234917e-08 2.6933109e-08 2.2572754e-08    4.2783217e-12 4.3619855e-12 4.6475733e-12 3.7383189e-12 8.0984992e-02    1.2993618e-12 9.9468946e-13 1.6438700e-12 9.7487292e-16 8.0991485e-02    1.8853169e-10 1.2884927e-10 1.5785479e-10 6.9669397e-16 1.2012341e-01    2.3745193e-08 2.4982872e-08 2.5029272e-08 8.3388791e-16 1.2012724e-01    3.4888292e-06 3.2599664e-06 5.5126595e-06 1.0511451e-15 1.3457048e-01    1.7439559e-02 1.7436356e-02 1.7446174e-02 8.3312973e-16 1.3456974e-01    4.8297208e-03 4.8450782e-03 4.8465842e-03 9.4623720e-16 1.3668837e-01  
6.1035e-05    5.4608747e-09 5.5502826e-09 5.5587193e-09 6.7332583e-09 5.6432294e-09    5.3457084e-13 5.4487352e-13 5.8124043e-13 4.6731739e-13 8.0984992e-02    1.2612481e-12 1.0314665e-12 1.5981341e-12 8.3271244e-16 8.0988239e-02    1.9196442e-10 1.5008323e-10 1.5451549e-10 8.9347522e-16 1.2011972e-01    2.2509448e-08 2.5210862e-08 2.2585812e-08 8.0629380e-16 1.2012164e-01    3.4613156e-06 3.1838905e-06 6.5378150e-06 9.7226260e-16 1.3456636e-01    1.7439772e-02 1.7434979e-02 1.7447213e-02 7.9302671e-16 1.3456599e-01    4.8216019e-03 4.8470484e-03 4.8388835e-03 8.8915367e-16 1.3668448e-01  
3.0518e-05    1.3652239e-09 1.3875649e-09 1.3896787e-09 1.6833122e-09 1.4108125e-09    6.6467853e-14 6.7915656e-14 7.2781409e-14 5.8340591e-14 8.0984992e-02    1.3848727e-12 1.0662602e-12 2.1392547e-12 7.8237375e-16 8.0986615e-02    1.8824719e-10 1.5274328e-10 2.0702010e-10 7.5119736e-16 1.2011788e-01    2.3342206e-08 2.6161730e-08 2.2905467e-08 7.5055613e-16 1.2011884e-01    3.4691735e-06 3.3598750e-06 5.3505162e-06 1.0772060e-15 1.3456429e-01    1.7436915e-02 1.7434486e-02 1.7446728e-02 8.7033343e-16 1.3456411e-01    4.8230107e-03 4.8491433e-03 4.8483812e-03 8.3312973e-16 1.3668254e-01  
1.5259e-05    3.4130667e-10 3.4689060e-10 3.4741951e-10 4.2082748e-10 3.5270378e-10    1.9412759e-14 1.4406473e-14 2.1171676e-14 7.5026869e-15 8.0984992e-02    1.1825252e-12 1.0622499e-12 1.6699431e-12 8.8819367e-16 8.0985804e-02    1.9564146e-10 1.4881318e-10 1.6500190e-10 6.4022343e-16 1.2011696e-01    2.3442766e-08 2.6843036e-08 2.2956403e-08 7.7118556e-16 1.2011744e-01    3.6580524e-06 3.6131425e-06 5.4345662e-06 9.6078001e-16 1.3456326e-01    1.7440075e-02 1.7435255e-02 1.7449972e-02 7.7318087e-16 1.3456317e-01    4.8279845e-03 4.8370817e-03 4.8397842e-03 7.8712875e-16 1.3668157e-01  
7.6294e-06    8.5326684e-11 8.6722593e-11 8.6854982e-11 1.0520681e-10 8.8175974e-11    1.4018196e-14 1.2541129e-14 1.7675597e-14 1.3668036e-15 8.0984992e-02    1.1362269e-12 9.5774189e-13 1.9575614e-12 7.3390285e-16 8.0985398e-02    1.6936998e-10 1.4134829e-10 1.6537267e-10 7.2167833e-16 1.2011650e-01    2.3391268e-08 2.5884649e-08 2.2644180e-08 8.4881883e-16 1.2011674e-01    3.4655667e-06 3.3227383e-06 5.6856926e-06 1.0057328e-15 1.3456275e-01    1.7435812e-02 1.7433360e-02 1.7450428e-02 7.9628154e-16 1.3456270e-01    4.8205205e-03 4.8443965e-03 4.8344239e-03 8.4654506e-16 1.3668108e-01  
3.8147e-06    2.1331761e-11 2.1680727e-11 2.1713678e-11 2.6301453e-11 2.2044092e-11    1.6570994e-14 1.4559250e-14 1.7841247e-14 7.7759161e-16 8.0984992e-02    1.1239746e-12 1.1603488e-12 1.3712072e-12 7.2567031e-16 8.0985195e-02    1.8223749e-10 1.4287011e-10 1.6570060e-10 6.6873984e-16 1.2011627e-01    2.1859118e-08 2.4057785e-08 2.2712254e-08 7.7994680e-16 1.2011639e-01    3.3377315e-06 3.2009149e-06 5.5246717e-06 1.0156654e-15 1.3456249e-01    1.7434935e-02 1.7432204e-02 1.7446055e-02 8.7110068e-16 1.3456247e-01    4.8187616e-03 4.8440785e-03 4.8344856e-03 8.9509042e-16 1.3668084e-01  
1.9073e-06    5.3329046e-12 5.4201535e-12 5.4285308e-12 6.5752760e-12 5.5110018e-12    1.6563009e-14 1.3848571e-14 2.0564312e-14 8.0059321e-16 8.0984992e-02    1.2355662e-12 1.0365060e-12 1.5537649e-12 8.8878977e-16 8.0985094e-02    1.6963161e-10 1.3931041e-10 1.7949575e-10 6.6614285e-16 1.2011615e-01    2.4281808e-08 2.4109477e-08 2.3472687e-08 8.3418557e-16 1.2011621e-01    3.4162197e-06 3.5336042e-06 6.1620185e-06 9.9349841e-16 1.3456236e-01    1.7439589e-02 1.7433162e-02 1.7441469e-02 7.5503329e-16 1.3456235e-01    4.8274498e-03 4.8442018e-03 4.8512433e-03 8.2488245e-16 1.3668072e-01  
9.5367e-07    1.3332577e-12 1.3550734e-12 1.3571104e-12 1.6437196e-12 1.3777264e-12    1.6376650e-14 1.5372479e-14 1.9246008e-14 6.9197856e-16 8.0984992e-02    1.1659711e-12 1.1113372e-12 1.6989793e-12 7.7966123e-16 8.0985043e-02    1.8659053e-10 1.4208914e-10 1.7711419e-10 6.8340179e-16 1.2011609e-01    2.1954956e-08 2.3456557e-08 2.4012405e-08 8.6294429e-16 1.2011612e-01    3.5606911e-06 3.2522368e-06 5.7319538e-06 9.8444296e-16 1.3456230e-01    1.7437683e-02 1.7432921e-02 1.7445552e-02 8.1401980e-16 1.3456229e-01    4.8263006e-03 4.8504139e-03 4.8314016e-03 9.2036522e-16 1.3668066e-01  


==> BAE3D2OCaseKAPPAairyxexpiypz50pts.dat <==
h errAbGn1 errPbGn1 errPoln1 errPstn1 errPWfn1 errAbGn2 errPbGn2 errPoln2 errPstn2 errPWfn2 errAbGn3 errPbGn3 errPoln3 errPstn3 errPWfn3 errAbGn4 errPbGn4 errPoln4 errPstn4 errPWfn4 errAbGn5 errPbGn5 errPoln5 errPstn5 errPWfn5 errAbGn6 errPbGn6 errPoln6 errPstn6 errPWfn6 errAbGn7 errPbGn7 errPoln7 errPstn7 errPWfn7 errAbGn8 errPbGn8 errPoln8 errPstn8 errPWfn8  
2.0000e+00    1.1522988e+00 1.1099921e+00 1.0763418e+01 1.4872387e+01 1.1566592e+00    2.5522779e+00 2.5956587e+00 1.8909946e+01 1.9007860e+01 2.6100010e+00    2.8735351e+01 8.3128900e+02 3.9124457e+01 2.2839556e+01 5.0004771e+00    2.4622692e+01 3.3727027e+03 4.4728358e+01 2.6076569e+01 7.1450428e+00    4.1883547e+01 1.4886261e+18 2.7573722e+01 2.4130186e+01 6.7932223e+00    5.0722371e+01 2.6159091e+17 2.1158343e+01 1.8017492e+01 6.3185275e+00    7.7296708e+01 7.2922858e+73 2.7531505e+01 2.4652837e+01 3.4191461e+00    1.1361365e+02 3.2190021e+217 2.5298302e+01 2.6427618e+01 3.1042713e+00  
1.0000e+00    7.2959567e-01 7.2841619e-01 1.5087935e+00 1.8853346e+00 7.3111476e-01    1.0956759e+00 1.1148343e+00 1.8335102e+00 1.3724137e+00 1.1105841e+00    1.1259432e+00 1.3116413e+00 1.2584379e+00 1.1748174e+00 6.1563856e-01    7.4326609e-01 6.4853548e-01 8.4625565e-01 5.6039450e-01 6.1637902e-01    5.5245477e-01 6.6231725e-01 3.2220977e-01 3.3507101e-01 3.3897523e-01    2.3400670e-01 2.6836429e-01 1.8880020e-01 1.7584715e-01 3.3925991e-01    1.8176911e-01 2.3774706e-01 7.1764608e-02 5.8207543e-02 3.4031825e-01    8.9330300e-02 8.6636532e-01 5.4833979e-02 5.7839635e-02 3.4094565e-01  
5.0000e-01    2.5986066e-01 2.5653944e-01 3.0556109e-01 3.2212886e-01 2.5810649e-01    2.0222873e-01 2.0829351e-01 2.5882438e-01 1.5648297e-01 2.0120715e-01    5.7485406e-02 5.6577732e-02 7.7491243e-02 7.2408944e-02 9.9511677e-02    2.5537644e-02 2.4879631e-02 2.7919259e-02 1.8579567e-02 9.6347637e-02    6.9268171e-03 8.2669805e-03 4.1127812e-03 3.9950024e-03 1.1638727e-01    2.1053032e-03 2.2578193e-03 1.5171773e-03 1.4499167e-03 1.1654014e-01    8.1183380e-04 1.7084989e-03 7.6064541e-04 2.1546136e-04 1.1869335e-01    6.7035226e-04 9.6339261e-04 8.9049763e-04 1.1327764e-04 1.1893814e-01  
2.5000e-01    6.9762499e-02 6.9278307e-02 7.1439332e-02 7.2175484e-02 7.0083400e-02    2.7866127e-02 2.8706734e-02 3.3195909e-02 1.9678784e-02 2.8046010e-02    3.7531547e-03 3.7713774e-03 4.4893159e-03 4.1639557e-03 4.2478540e-02    8.8492688e-04 8.5991387e-04 8.8722453e-04 5.9946399e-04 4.5924564e-02    8.3892731e-05 1.0079411e-04 6.3026254e-05 5.1893313e-05 5.7981742e-02    1.8683375e-05 1.6893525e-05 1.1691615e-05 1.1346580e-05 6.1959312e-02    7.9420616e-04 4.9078591e-04 8.4119473e-04 8.3191813e-07 6.3782833e-02    6.5502887e-04 5.0848104e-04 6.8180647e-04 2.1866679e-07 6.4142917e-02  
1.2500e-01    1.7670925e-02 1.7592715e-02 1.7869183e-02 1.7306651e-02 1.7791126e-02    3.5642197e-03 3.6736069e-03 4.1606835e-03 2.4622834e-03 3.6036214e-03    2.4151613e-04 2.4183801e-04 2.7423707e-04 2.4519198e-04 2.0307079e-02    2.8366038e-05 2.7558059e-05 2.8234479e-05 1.8920671e-05 3.5858118e-02    1.2586104e-06 1.3694595e-06 9.9845401e-07 8.0945562e-07 4.0659125e-02    2.1686499e-06 1.5381137e-06 3.8904073e-06 8.8343587e-08 4.8525289e-02    6.5445307e-04 4.5053954e-04 7.0792231e-04 3.2899890e-09 4.9357768e-02    5.7105246e-04 4.7346208e-04 5.9877923e-04 4.2330810e-10 5.0188752e-02  
6.2500e-02    4.4250244e-03 4.4044433e-03 4.4622163e-03 4.2719472e-03 4.4518666e-03    4.4780461e-04 4.6171715e-04 5.1951026e-04 3.0832121e-04 4.5368200e-04    1.5220369e-05 1.5197563e-05 1.7191996e-05 1.4810410e-05 1.0048718e-02    8.9207342e-07 8.6670000e-07 8.8642651e-07 5.9451720e-07 3.3330159e-02    1.9058790e-08 2.0312993e-08 1.5642940e-08 1.2608674e-08 3.5105143e-02    2.3853844e-06 1.4530489e-06 3.7082673e-06 6.8763916e-10 4.5235329e-02    7.1387957e-04 4.5024145e-04 6.9347505e-04 1.2913040e-11 4.5519183e-02    5.6487354e-04 4.5769345e-04 7.4118862e-04 8.2271819e-13 4.6922201e-02  
3.1250e-02    1.1053291e-03 1.1000921e-03 1.1145541e-03 1.0661119e-03 1.1115592e-03    5.6028973e-05 5.7781959e-05 6.4864397e-05 3.8551088e-05 5.6819428e-05    9.5373265e-07 9.5068800e-07 1.0755175e-06 9.0902606e-07 5.0112517e-03    2.7921601e-08 2.7128682e-08 2.7734336e-08 1.8613887e-08 3.2692526e-02    1.6040649e-08 1.0597717e-08 1.7104241e-08 1.9660156e-10 3.3229726e-02    2.1586476e-06 1.4036888e-06 2.8808212e-06 5.3598594e-12 4.4451628e-02    6.1733304e-04 4.7616465e-04 6.9731932e-04 5.0674483e-14 4.4570740e-02    6.3249649e-04 4.5311365e-04 7.2861852e-04 5.2797642e-15 4.6103874e-02  
1.5625e-02    2.7610033e-04 2.7555022e-04 2.7849138e-04 2.6624226e-04 2.7759273e-04    7.0041664e-06 7.2241261e-06 8.1022284e-06 4.8207917e-06 7.1063367e-06    5.9662092e-08 5.9416856e-08 6.7242136e-08 5.6286826e-08 2.5039931e-03    8.7289993e-10 8.4813504e-10 8.6697958e-10 5.8211668e-10 3.2420392e-02    1.5720634e-08 1.0712502e-08 1.6021013e-08 3.0684032e-12 3.2637084e-02    2.2247028e-06 1.5018100e-06 3.4279613e-06 4.6775384e-14 4.3998130e-02    6.3178078e-04 4.9810211e-04 6.2458807e-04 5.5788017e-15 4.4057600e-02    4.9419392e-04 5.1793918e-04 5.5600202e-04 5.3406228e-15 4.5585820e-02  
7.8125e-03    6.8988808e-05 6.8948087e-05 6.9603086e-05 6.6521681e-05 6.9353451e-05    8.7546749e-07 9.0301366e-07 1.0123786e-06 6.0268768e-07 8.8844508e-07    3.7301993e-09 3.7130896e-09 4.2031828e-09 3.5013340e-09 1.2517930e-03    8.6972576e-11 5.9822034e-11 1.8718416e-10 1.8197136e-11 3.2254454e-02    1.6499325e-08 1.2067644e-08 1.4324036e-08 4.7666353e-14 3.2363042e-02    1.9355189e-06 1.5251936e-06 3.1236934e-06 5.7808941e-15 4.3733356e-02    5.7172899e-04 4.6261248e-04 7.3119072e-04 5.5458391e-15 4.3763064e-02    5.1093324e-04 5.1658659e-04 6.1835216e-04 5.1457969e-15 4.5290176e-02  
3.9062e-03    1.7242212e-05 1.7244113e-05 1.7398217e-05 1.6625363e-05 1.7332295e-05    1.0942738e-07 1.1287381e-07 1.2652121e-07 7.5340563e-08 1.1106234e-07    2.3317161e-10 2.3204736e-10 2.6271455e-10 2.1831358e-10 6.2587110e-04    9.2831025e-11 7.1018013e-11 1.6078258e-10 5.6891705e-13 3.2164013e-02    1.6778020e-08 1.1038049e-08 1.6950229e-08 2.3286994e-15 3.2218365e-02    1.9482098e-06 1.5027345e-06 2.9213078e-06 2.4324560e-15 4.3591476e-02    5.7646752e-04 5.1153903e-04 6.7726528e-04 2.2529190e-15 4.3606323e-02    5.3442088e-04 4.9512826e-04 5.6396685e-04 2.5444840e-15 4.5132520e-02  
1.9531e-03    4.3099007e-06 4.3118851e-06 4.3492297e-06 4.1556962e-06 4.3322857e-06    1.3677958e-08 1.4108959e-08 1.5813486e-08 9.4178292e-09 1.3883123e-08    1.4573370e-11 1.4503039e-11 1.6420662e-11 1.3628364e-11 3.1293238e-04    1.0026924e-10 6.7021504e-11 1.2465765e-10 1.7982513e-14 3.2116923e-02    1.4808420e-08 1.1602418e-08 1.3837070e-08 2.3597239e-15 3.2144113e-02    1.8775660e-06 1.5570335e-06 2.8545519e-06 2.3720160e-15 4.3518163e-02    5.7930338e-04 4.7827581e-04 6.9100094e-04 2.3326761e-15 4.3525585e-02    5.1659775e-04 4.7144823e-04 5.9919506e-04 2.3325936e-15 4.5051235e-02  
9.7656e-04    1.0773919e-06 1.0780765e-06 1.0872665e-06 1.0388427e-06 1.0829710e-06    1.7097134e-09 1.7636007e-09 1.9765820e-09 1.1772440e-09 1.7354084e-09    1.1411221e-12 1.2136641e-12 1.6695377e-12 8.5122704e-13 1.5646579e-04    8.4452520e-11 7.1423325e-11 1.5433658e-10 2.3884011e-15 3.2092911e-02    1.6071329e-08 1.0820690e-08 1.7530154e-08 2.4866037e-15 3.2106509e-02    2.1538668e-06 1.3074619e-06 3.1454549e-06 2.3805969e-15 4.3480914e-02    5.7841669e-04 5.0406586e-04 5.8684080e-04 2.1825772e-15 4.3484624e-02    5.3842700e-04 5.2086012e-04 5.2447561e-04 2.2940365e-15 4.5009978e-02  
4.8828e-04    2.6933744e-07 2.6953217e-07 2.7181149e-07 2.5970047e-07 2.7073010e-07    2.1371216e-10 2.2044888e-10 2.4706580e-10 1.4715664e-10 2.1692671e-10    1.1553863e-12 1.1340294e-12 1.5216898e-12 5.3443287e-14 7.8232847e-05    8.6185370e-11 6.4821934e-11 1.3200706e-10 9.2388969e-16 3.2080787e-02    1.4872738e-08 1.0944153e-08 1.2504439e-08 1.0623535e-15 3.2087588e-02    1.8999664e-06 1.4164355e-06 2.8820160e-06 1.0334061e-15 4.3462141e-02    5.6279926e-04 4.5453669e-04 7.0537206e-04 1.0448048e-15 4.3463996e-02    5.2476339e-04 5.2677755e-04 5.6684722e-04 9.2649176e-16 4.4989196e-02  
2.4414e-04    6.7333038e-08 6.7384665e-08 6.7952231e-08 6.4923837e-08 6.7680934e-08    2.6713990e-11 2.7555798e-11 3.0882888e-11 1.8394674e-11 2.7116031e-11    1.1719969e-12 1.2593663e-12 1.5748536e-12 3.4259871e-15 3.9116417e-05    8.3671840e-11 7.3149586e-11 1.3888024e-10 7.8409501e-16 3.2074697e-02    1.4370710e-08 1.2288935e-08 1.1809423e-08 1.0370339e-15 3.2078097e-02    1.6038475e-06 1.4610994e-06 2.8568417e-06 9.3146736e-16 4.3452718e-02    5.3440747e-04 4.8600197e-04 5.7625635e-04 1.0039119e-15 4.3453645e-02    4.7402746e-04 5.2738985e-04 5.7934842e-04 9.2263808e-16 4.4978767e-02  
1.2207e-04    1.6833094e-08 1.6846369e-08 1.6987977e-08 1.6230799e-08 1.6920034e-08    3.3393634e-12 3.4446408e-12 3.8604008e-12 2.2999335e-12 3.3894603e-12    1.1907494e-12 1.2520853e-12 1.5240043e-12 9.8091519e-16 1.9558208e-05    8.3280798e-11 6.2881081e-11 1.2873692e-10 7.1642189e-16 3.2071644e-02    1.4147877e-08 1.0654744e-08 1.1408167e-08 9.5867292e-16 3.2073344e-02    1.5669259e-06 1.4652192e-06 2.7387640e-06 9.2388969e-16 4.3447997e-02    5.1087818e-04 4.8721068e-04 5.6932207e-04 8.6355085e-16 4.3448460e-02    5.4904794e-04 4.8870636e-04 4.6020541e-04 1.0153572e-15 4.4973543e-02  
6.1035e-05    4.2082527e-09 4.2116174e-09 4.2469842e-09 4.0576797e-09 4.2299836e-09    4.1793449e-13 4.3056526e-13 4.8245275e-13 2.8761423e-13 4.2366954e-13    1.2087579e-12 1.2563340e-12 1.5435266e-12 9.1551336e-16 9.7791039e-06    7.9442249e-11 7.3163826e-11 1.1267221e-10 7.7728002e-16 3.2070116e-02    1.3859303e-08 1.1878999e-08 1.0828067e-08 9.8688539e-16 3.2070966e-02    1.9267836e-06 1.4480998e-06 2.5266741e-06 9.1045057e-16 4.3445634e-02    5.3170726e-04 4.8726442e-04 5.1053414e-04 7.5757978e-16 4.3445866e-02    5.1393452e-04 4.9527934e-04 4.1336854e-04 9.2263808e-16 4.4970928e-02  
3.0518e-05    1.0520606e-09 1.0529075e-09 1.0617448e-09 1.0144174e-09 1.0574928e-09    5.2237652e-14 5.3756376e-14 6.0315236e-14 3.6315676e-14 5.2974543e-14    1.1703293e-12 1.2430914e-12 1.4017122e-12 9.0365607e-16 4.8895519e-06    8.1858045e-11 8.0336167e-11 1.3211265e-10 7.7118556e-16 3.2069351e-02    1.4477652e-08 1.1085058e-08 9.9395545e-09 1.0007415e-15 3.2069776e-02    1.6088602e-06 1.3562095e-06 2.4891863e-06 8.3000310e-16 4.3444452e-02    5.4798012e-04 4.4502600e-04 5.4887612e-04 7.9200719e-16 4.3444568e-02    4.9528821e-04 5.3792672e-04 4.2471224e-04 9.0918047e-16 4.4969620e-02  
1.5259e-05    2.6301488e-10 2.6322729e-10 2.6543601e-10 2.5360405e-10 2.6437291e-10    2.0229066e-14 2.0664507e-14 1.5639973e-14 5.1062905e-15 1.7989249e-14    1.1267041e-12 1.1767935e-12 1.5229735e-12 9.1551336e-16 2.4447760e-06    9.7926984e-11 6.0504419e-11 1.0784792e-10 7.4682616e-16 3.2068969e-02    1.4116995e-08 1.0960654e-08 1.0568331e-08 9.3053646e-16 3.2069181e-02    1.7044504e-06 1.3444185e-06 2.5620113e-06 9.0205621e-16 4.3443861e-02    5.2097897e-04 4.5331006e-04 5.5710681e-04 8.4552067e-16 4.3443919e-02    4.9272078e-04 4.7554943e-04 4.7181029e-04 8.9207301e-16 4.4968966e-02  
7.6294e-06    6.5753683e-11 6.5806882e-11 6.6359059e-11 6.3400977e-11 6.6093156e-11    2.2044046e-14 2.0314295e-14 1.5573001e-14 1.0878805e-15 1.9153781e-14    1.1635324e-12 1.2418838e-12 1.4468839e-12 8.0107419e-16 1.2223880e-06    7.5523785e-11 7.8629981e-11 1.3063896e-10 7.2855082e-16 3.2068777e-02    1.4703375e-08 1.1537803e-08 1.0859554e-08 9.0918047e-16 3.2068884e-02    1.6977090e-06 1.5408692e-06 2.5702636e-06 8.2523259e-16 4.3443565e-02    5.2424501e-04 4.7861046e-04 5.7247434e-04 7.4682616e-16 4.3443594e-02    4.9573982e-04 5.1540995e-04 4.3714496e-04 8.5108299e-16 4.4968639e-02  
3.8147e-06    1.6438438e-11 1.6451753e-11 1.6589861e-11 1.5850259e-11 1.6523288e-11    2.4807300e-14 2.0973470e-14 1.5597629e-14 7.4022096e-16 1.7319191e-14    1.0750157e-12 1.1313086e-12 1.5318338e-12 8.0825456e-16 6.1119399e-07    8.5095025e-11 6.6078029e-11 1.2975738e-10 8.1631597e-16 3.2068682e-02    1.4567030e-08 1.1415078e-08 1.2602802e-08 9.3918897e-16 3.2068735e-02    1.3270305e-06 1.4592743e-06 2.5022151e-06 8.9174911e-16 4.3443417e-02    5.3015482e-04 4.6152565e-04 6.8825593e-04 7.5757978e-16 4.3443432e-02    4.6716090e-04 4.8768683e-04 4.3173698e-04 8.0825456e-16 4.4968475e-02  
1.9073e-06    4.1095930e-12 4.1129054e-12 4.1474515e-12 3.9625561e-12 4.1308227e-12    2.1323888e-14 2.0283679e-14 1.5595426e-14 8.1631597e-16 1.7288734e-14    1.1446353e-12 1.1847559e-12 1.4217104e-12 7.8553673e-16 3.0559699e-07    7.0683297e-11 6.2901561e-11 1.1997426e-10 7.3276822e-16 3.2068634e-02    1.3817508e-08 1.1778645e-08 8.8910523e-09 8.8861199e-16 3.2068661e-02    1.4750884e-06 1.3372413e-06 2.6893141e-06 8.3266727e-16 4.3443343e-02    5.3177429e-04 4.6022269e-04 5.0589454e-04 9.1897785e-16 4.3443351e-02    4.9152385e-04 4.7774572e-04 3.9796186e-04 8.2523259e-16 4.4968394e-02  
9.5367e-07    1.0273639e-12 1.0282684e-12 1.0369293e-12 9.9064426e-13 1.0327576e-12    2.0125004e-14 2.1216319e-14 1.6526844e-14 6.4736570e-16 2.0339896e-14    1.0693552e-12 1.2321749e-12 1.5969989e-12 9.6398195e-16 1.5279850e-07    7.7062588e-11 7.2633820e-11 1.4996537e-10 6.9388939e-16 3.2068610e-02    1.4330757e-08 1.1063714e-08 1.0015266e-08 8.6711190e-16 3.2068623e-02    1.6512378e-06 1.3394251e-06 2.8209706e-06 8.2523259e-16 4.3443306e-02    5.3646132e-04 4.5314075e-04 4.7569472e-04 7.7118556e-16 4.3443310e-02    4.8356077e-04 4.8656799e-04 4.2726349e-04 7.9782194e-16 4.4968353e-02  


==> BAE3D2OCaseexpikapy50pts.dat <==
h errAbGn1 errPbGn1 errPoln1 errPstn1 errPWfn1 errAbGn2 errPbGn2 errPoln2 errPstn2 errPWfn2 errAbGn3 errPbGn3 errPoln3 errPstn3 errPWfn3 errAbGn4 errPbGn4 errPoln4 errPstn4 errPWfn4 errAbGn5 errPbGn5 errPoln5 errPstn5 errPWfn5 errAbGn6 errPbGn6 errPoln6 errPstn6 errPWfn6 errAbGn7 errPbGn7 errPoln7 errPstn7 errPWfn7 errAbGn8 errPbGn8 errPoln8 errPstn8 errPWfn8  
2.0000e+00    4.3857230e+00 4.3849395e+00 3.6053305e+01 3.9482375e+01 4.3841032e+00    8.1568212e+00 8.1520267e+00 6.3721906e+01 8.1641775e+01 8.1535371e+00    1.0968349e+01 1.0962560e+01 5.8749717e+01 1.3096622e+02 1.0961034e+01    1.5901144e+01 1.5904120e+01 6.6239741e+01 2.7616636e+02 1.5898352e+01    1.6969443e+01 1.6977542e+01 5.3267436e+01 2.4841862e+02 1.6947323e+01    1.4638721e+01 1.4662645e+01 5.0473806e+01 7.8844208e+01 1.4665231e+01    1.0905011e+01 1.0910104e+01 3.7731750e+01 6.4783407e+01 1.0913464e+01    7.0069732e+00 7.0027984e+00 2.4183184e+01 2.4186471e+01 6.9969720e+00  
1.0000e+00    3.4991916e+00 3.4990428e+00 6.1627055e+00 5.3018270e+00 3.4992165e+00    3.2022375e+00 3.2022506e+00 6.1787487e+00 6.1023804e+00 3.2023518e+00    1.9146185e+00 1.9146712e+00 3.3962681e+00 5.4292087e+00 1.9138901e+00    9.5434724e-01 9.5425039e-01 2.1521098e+00 2.9569341e+00 9.5415669e-01    4.4692131e-01 4.4701593e-01 1.0243290e+00 2.0417789e+00 4.4666350e-01    1.8245655e-01 1.8246775e-01 4.6819784e-01 4.8024670e-01 1.8235937e-01    6.5976518e-02 6.6002917e-02 1.6659190e-01 2.5305854e-01 6.6009783e-02    2.1356784e-02 2.1341937e-02 5.2298623e-02 5.2305883e-02 2.1322985e-02  
5.0000e-01    1.3188455e+00 1.3187737e+00 1.5132933e+00 1.1249043e+00 1.3188867e+00    5.7874033e-01 5.7888184e-01 7.1961567e-01 6.1063984e-01 5.7875208e-01    1.7179927e-01 1.7182090e-01 2.3687185e-01 2.8857129e-01 1.7179794e-01    4.0213259e-02 4.0189852e-02 7.2940605e-02 6.8794900e-02 4.0207870e-02    8.5162975e-03 8.5167167e-03 1.6944028e-02 2.5106191e-02 8.5196456e-03    1.7488894e-03 1.7490316e-03 3.8318170e-03 3.4757769e-03 1.7465248e-03    3.2639274e-04 3.2648627e-04 6.7246873e-04 9.8850825e-04 3.2655286e-04    5.2556517e-05 5.2542831e-05 1.0494939e-04 1.0496359e-04 5.2572588e-05  
2.5000e-01    3.6534804e-01 3.6530996e-01 3.7793055e-01 2.8122556e-01 3.6533816e-01    7.9068648e-02 7.9077059e-02 8.8398243e-02 7.1780755e-02 7.9041885e-02    1.1710175e-02 1.1711352e-02 1.5227642e-02 1.7223262e-02 1.1711319e-02    1.3556900e-03 1.3544721e-03 2.3275812e-03 2.0177906e-03 1.3555602e-03    1.3985210e-04 1.3987957e-04 2.6869115e-04 3.6712401e-04 1.3990680e-04    1.4383808e-05 1.4381073e-05 3.0295686e-05 2.6639616e-05 1.4353078e-05    1.3516313e-06 1.3522913e-06 2.6488349e-06 3.8613587e-06 1.3521625e-06    1.0859305e-07 1.0903389e-07 2.0671986e-07 2.0642018e-07 1.0910199e-07  
1.2500e-01    9.3690855e-02 9.3690977e-02 9.4485399e-02 7.0306359e-02 9.3691620e-02    1.0103379e-02 1.0104592e-02 1.1002661e-02 8.8335369e-03 1.0100689e-02    7.4777565e-04 7.4783681e-04 9.5846736e-04 1.0636134e-03 7.4785818e-04    4.3170831e-05 4.3128663e-05 7.3123953e-05 6.2095419e-05 4.3167093e-05    2.2128607e-06 2.2130742e-06 4.2140081e-06 5.6392441e-06 2.2132263e-06    1.1381654e-07 1.1378686e-07 2.3739503e-07 2.0712110e-07 1.1356565e-07    5.3762783e-09 5.3548738e-09 1.0378345e-08 1.5083431e-08 5.3444860e-09    7.0274261e-10 9.3985460e-10 1.6645111e-09 4.0386023e-10 8.5975374e-10  
6.2500e-02    2.3571829e-02 2.3572208e-02 2.3621239e-02 1.7576588e-02 2.3572197e-02    1.2698680e-03 1.2700254e-03 1.3738579e-03 1.0999892e-03 1.2695526e-03    4.6986989e-05 4.6990616e-05 6.0010024e-05 6.6275927e-05 4.6992323e-05    1.3554454e-06 1.3540949e-06 2.2881594e-06 1.9331520e-06 1.3553311e-06    3.4684630e-08 3.4687211e-08 6.5905655e-08 8.7731468e-08 3.4688608e-08    8.9206353e-10 8.9160239e-10 1.8560655e-09 1.6166694e-09 8.8995810e-10    8.3929238e-11 8.1217508e-11 9.9380426e-11 5.8919965e-11 8.7656646e-11    5.4468549e-10 9.1195139e-10 1.5151661e-09 7.8935436e-13 7.9544708e-10  
3.1250e-02    5.9023042e-03 5.9024210e-03 5.9052984e-03 4.3941469e-03 5.9024073e-03    1.5895116e-04 1.5897102e-04 1.7168613e-04 1.3736701e-04 1.5891239e-04    2.9406196e-06 2.9408432e-06 3.7522818e-06 4.1391276e-06 2.9409557e-06    4.2407461e-08 4.2364997e-08 7.1528723e-08 6.0355180e-08 4.2403912e-08    5.4224164e-10 5.4250315e-10 1.0300972e-09 1.3693109e-09 5.4243389e-10    8.9888904e-12 8.3772233e-12 1.5676700e-11 1.2629818e-11 9.1332623e-12    6.9134905e-11 7.6492183e-11 8.8795681e-11 2.3045754e-13 7.7724463e-11    5.3110177e-10 9.5384782e-10 1.5912794e-09 5.1040270e-15 8.0619997e-10  
1.5625e-02    1.4761607e-03 1.4761912e-03 1.4763238e-03 1.0985402e-03 1.4761871e-03    1.9875701e-05 1.9878190e-05 2.1459325e-05 1.7166760e-05 1.9870876e-05    1.8385021e-07 1.8386415e-07 2.3454348e-07 2.5864673e-07 1.8387127e-07    1.3256215e-09 1.3242921e-09 2.2354605e-09 1.8856624e-09 1.3255168e-09    8.5606672e-12 8.6562896e-12 1.6201654e-11 2.1390149e-11 8.6298123e-12    6.2571228e-12 4.5115530e-12 7.9362445e-12 1.0223569e-13 4.9055290e-12    6.8493598e-11 6.9817902e-11 8.5946346e-11 3.8234250e-15 8.2433221e-11    5.2865760e-10 9.3739713e-10 1.5956257e-09 3.9252311e-15 7.9796235e-10  
7.8125e-03    3.6907671e-04 3.6908444e-04 3.6908090e-04 2.7464763e-04 3.6908338e-04    2.4846754e-06 2.4849866e-06 2.6823706e-06 2.1457164e-06 2.4840728e-06    1.1491599e-08 1.1492471e-08 1.4659372e-08 1.6164659e-08 1.1492914e-08    4.1434923e-11 4.1388926e-11 6.9862386e-11 5.8922740e-11 4.1431952e-11    3.8969739e-13 4.0225868e-13 5.6480498e-13 3.3484873e-13 5.1715199e-13    6.1470489e-12 4.1930242e-12 7.4121953e-12 5.1178753e-15 5.1588545e-12    7.1170089e-11 7.4909761e-11 9.1278540e-11 3.6972260e-15 8.2172851e-11    5.6721198e-10 9.3040176e-10 1.5341484e-09 3.9252311e-15 8.0422394e-10  
3.9062e-03    9.2271462e-05 9.2273399e-05 9.2270223e-05 6.8662694e-05 9.2273131e-05    3.1059107e-07 3.1062998e-07 3.3529492e-07 2.6821053e-07 3.1051577e-07    7.1823814e-10 7.1829648e-10 9.1621348e-10 1.0102787e-09 7.1832214e-10    1.3077241e-12 1.3028031e-12 2.1835233e-12 1.8425832e-12 1.2966573e-12    3.3496238e-13 3.7880042e-13 4.6843045e-13 6.8050423e-15 4.4172954e-13    6.5485082e-12 4.4668121e-12 7.9438224e-12 4.5775668e-15 5.0733799e-12    7.2386883e-11 7.0673052e-11 7.8253574e-11 3.6771948e-15 8.3367999e-11    5.4481541e-10 9.3628595e-10 1.5624031e-09 3.8475275e-15 8.1371287e-10  
1.9531e-03    2.3068008e-05 2.3068493e-05 2.3067555e-05 1.7165723e-05 2.3068426e-05    3.8824092e-08 3.8828955e-08 4.1911820e-08 3.3526190e-08 3.8814681e-08    4.4890863e-11 4.4895699e-11 5.7263747e-11 6.3141738e-11 4.4895443e-11    5.3807804e-14 4.8470995e-14 8.5456166e-14 5.9985444e-14 5.0527346e-14    3.5045039e-13 3.9867993e-13 4.8953002e-13 4.2508640e-15 4.0877141e-13    6.3007963e-12 4.2695151e-12 7.2306546e-12 4.5640835e-15 5.2341376e-12    7.0924294e-11 7.5778817e-11 7.8637216e-11 3.6824286e-15 7.8321489e-11    4.8098862e-10 1.0383358e-09 1.5385054e-09 3.8539294e-15 8.2907970e-10  
9.7656e-04    5.7670110e-06 5.7671322e-06 5.7668889e-06 4.2914337e-06 5.7671153e-06    4.8530182e-09 4.8536254e-09 5.2389758e-09 4.1907698e-09 4.8518421e-09    2.8053494e-12 2.8082443e-12 3.5784736e-12 3.9458277e-12 2.8054317e-12    3.2055323e-14 2.8994043e-14 5.7139961e-14 5.3637650e-15 3.6530555e-14    3.6897785e-13 3.6924625e-13 4.4209378e-13 4.3241726e-15 4.1591050e-13    6.1611630e-12 4.7251631e-12 7.2573582e-12 4.4919464e-15 5.0164998e-12    6.7824652e-11 7.3654317e-11 7.7021420e-11 3.6771948e-15 8.5546585e-11    5.2132222e-10 9.6856137e-10 1.4408846e-09 3.8539294e-15 8.2054290e-10  
4.8828e-04    1.4417533e-06 1.4417836e-06 1.4417222e-06 1.0728586e-06 1.4417794e-06    6.0662844e-10 6.0670410e-10 6.5487279e-10 5.2384611e-10 6.0648189e-10    1.7703410e-13 1.7909558e-13 2.2416258e-13 2.4615634e-13 1.7643802e-13    3.1194020e-14 2.8317272e-14 5.5834616e-14 3.7714915e-15 3.5305790e-14    3.3166023e-13 3.7973336e-13 4.4608183e-13 4.2653376e-15 4.5823991e-13    6.2483348e-12 4.1413266e-12 6.6671775e-12 4.5640835e-15 4.9810453e-12    6.8040738e-11 7.3523078e-11 8.3658492e-11 3.6771948e-15 8.2880038e-11    5.0400394e-10 9.5728103e-10 1.4884398e-09 3.8539294e-15 8.0058532e-10  
2.4414e-04    3.6043836e-07 3.6044593e-07 3.6043055e-07 2.6821467e-07 3.6044488e-07    7.5828680e-11 7.5838072e-11 8.1858890e-11 6.5480797e-11 7.5811512e-11    1.3769425e-14 1.5322492e-14 1.5362153e-14 1.5211576e-14 1.2889955e-14    3.0864512e-14 2.8091626e-14 5.5971649e-14 3.8475275e-15 3.5087439e-14    3.3094579e-13 3.5784997e-13 4.3831360e-13 4.2508640e-15 4.2577424e-13    6.2177009e-12 4.2243247e-12 6.9479873e-12 4.5559744e-15 5.0431758e-12    7.1669830e-11 7.4636400e-11 7.4455295e-11 3.6771948e-15 8.2737281e-11    5.4295983e-10 9.3956732e-10 1.4479211e-09 3.8539294e-15 8.8266893e-10  
1.2207e-04    9.0109592e-08 9.0111486e-08 9.0107638e-08 6.7053668e-08 9.0111223e-08    9.4789664e-12 9.4789895e-12 1.0232090e-11 8.1860123e-12 9.4764255e-12    5.3705425e-15 6.2326565e-15 6.6419388e-15 3.9472488e-15 5.9903194e-15    2.9922429e-14 3.1091325e-14 5.6501190e-14 3.7714915e-15 3.5719873e-14    3.2930793e-13 4.1251926e-13 4.2627373e-13 4.1792192e-15 4.3897412e-13    6.1921887e-12 4.1610212e-12 6.9427813e-12 4.5640835e-15 5.0781541e-12    7.0446377e-11 7.1251951e-11 7.6286622e-11 3.6620534e-15 8.1538287e-11    5.0162969e-10 9.6105165e-10 1.3625508e-09 3.8539294e-15 8.5941685e-10  
6.1035e-05    2.2527398e-08 2.2527871e-08 2.2526910e-08 1.6763417e-08 2.2527806e-08    1.1858214e-12 1.1862133e-12 1.2795679e-12 1.0242667e-12 1.1855904e-12    5.7065895e-15 6.2997361e-15 6.9980525e-15 3.7894239e-15 6.0644543e-15    3.5270959e-14 2.7979521e-14 5.3171019e-14 3.7714915e-15 3.6645023e-14    3.4871125e-13 3.6710535e-13 4.2322103e-13 4.1792192e-15 4.1983687e-13    6.1907498e-12 4.2577875e-12 6.6835470e-12 4.4919464e-15 4.9661803e-12    7.4856466e-11 7.2284573e-11 8.2937160e-11 3.6620534e-15 8.6302624e-11    5.4798154e-10 9.3040146e-10 1.3615155e-09 3.7812834e-15 8.7025624e-10  
3.0518e-05    5.6318494e-09 5.6319675e-09 5.6317274e-09 4.1908542e-09 5.6319515e-09    1.5102546e-13 1.5082682e-13 1.6187722e-13 1.3081316e-13 1.4962454e-13    5.2744358e-15 6.2530792e-15 6.3548904e-15 3.7894239e-15 5.9796399e-15    3.1629521e-14 3.1729856e-14 5.0996473e-14 3.8475275e-15 3.8309756e-14    3.5417472e-13 3.9815134e-13 4.4437950e-13 4.1792192e-15 4.4121754e-13    6.3535410e-12 4.4162889e-12 6.8198668e-12 4.5640835e-15 5.0964455e-12    7.2308888e-11 7.7390149e-11 7.0735448e-11 3.6620534e-15 7.4742548e-11    4.8299073e-10 9.0848146e-10 1.3131810e-09 3.7714915e-15 8.3808474e-10  
1.5259e-05    1.4079622e-09 1.4079920e-09 1.4079319e-09 1.0477135e-09 1.4079880e-09    2.2322386e-14 2.2243717e-14 2.3633449e-14 1.9161883e-14 2.1808470e-14    5.8114635e-15 6.1872059e-15 6.6293569e-15 3.7894239e-15 5.8125943e-15    3.2814381e-14 2.9332513e-14 5.7847474e-14 3.7714915e-15 3.9416084e-14    3.5141234e-13 3.4650409e-13 4.4102936e-13 4.1792192e-15 4.1440979e-13    6.3533132e-12 4.1771234e-12 6.3675761e-12 4.4919464e-15 5.1246783e-12    6.8012908e-11 6.9909290e-11 7.6791097e-11 3.6638411e-15 8.4774644e-11    5.2189835e-10 9.3620624e-10 1.4051350e-09 3.7714915e-15 7.8601905e-10  
7.6294e-06    3.5199056e-10 3.5199770e-10 3.5198293e-10 2.6192840e-10 3.5199707e-10    6.2023621e-15 6.0494422e-15 6.2321157e-15 5.7302997e-15 6.2043646e-15    5.5511151e-15 6.9389078e-15 6.2063354e-15 3.7894239e-15 5.7955343e-15    3.2133346e-14 3.2087321e-14 5.3970572e-14 3.8475275e-15 3.6552692e-14    3.0852396e-13 3.4643318e-13 4.2186655e-13 4.1792192e-15 4.5429796e-13    6.4033828e-12 4.2194740e-12 6.6801089e-12 4.4919464e-15 5.1058751e-12    7.0381418e-11 7.4806828e-11 7.6882425e-11 3.6771948e-15 8.2819258e-11    5.0008801e-10 9.6859374e-10 1.3813121e-09 3.8539294e-15 8.2894205e-10  
3.8147e-06    8.7997444e-11 8.7999362e-11 8.7995995e-11 6.5482198e-11 8.7999353e-11    4.3555034e-15 4.6324380e-15 4.2552113e-15 4.0366952e-15 4.4367268e-15    5.5221739e-15 6.2366877e-15 6.7601210e-15 3.8282576e-15 6.0047097e-15    3.3928089e-14 3.0818039e-14 5.2446288e-14 3.8475275e-15 3.5424339e-14    3.4919349e-13 3.4646252e-13 3.9140977e-13 4.2508640e-15 4.0779684e-13    6.1790879e-12 4.4736509e-12 6.3040049e-12 4.5640835e-15 5.1475821e-12    6.8710680e-11 7.7498198e-11 6.9782717e-11 3.6485916e-15 8.3652150e-11    5.7696299e-10 9.2570416e-10 1.3515946e-09 3.7714915e-15 8.6147705e-10  
1.9073e-06    2.1999093e-11 2.1999798e-11 2.1999124e-11 1.6370512e-11 2.2000034e-11    4.2421562e-15 4.3184679e-15 4.0958052e-15 3.8841942e-15 4.3113264e-15    5.3475422e-15 6.3361943e-15 6.7805457e-15 3.8491290e-15 5.7906514e-15    3.1111660e-14 3.3195959e-14 5.2070275e-14 3.7682219e-15 3.5880993e-14    3.3818139e-13 4.0949133e-13 4.1995278e-13 4.1674052e-15 4.2374508e-13    6.2250700e-12 4.0557641e-12 6.5913606e-12 4.5083804e-15 4.8682541e-12    6.7987161e-11 8.0501795e-11 7.2727847e-11 3.6485916e-15 8.3104206e-11    5.3916880e-10 9.3811354e-10 1.3684826e-09 3.7714915e-15 8.0912641e-10  
9.5367e-07    5.4998819e-12 5.4996697e-12 5.4997024e-12 4.0926029e-12 5.4999862e-12    4.2421562e-15 4.2473286e-15 4.0761971e-15 3.8841942e-15 4.1895292e-15    5.2650798e-15 6.3554814e-15 6.2953170e-15 3.7894239e-15 5.7979265e-15    3.0513377e-14 3.1117517e-14 5.5725151e-14 3.7714915e-15 3.5994372e-14    3.5474079e-13 3.9121344e-13 4.3004100e-13 4.1792192e-15 4.1137211e-13    6.4257923e-12 4.1391592e-12 6.4738403e-12 4.4919464e-15 5.0412358e-12    6.7248835e-11 7.1048702e-11 7.1824855e-11 3.6485916e-15 8.1474906e-11    4.7209760e-10 9.4601036e-10 1.3701639e-09 3.7714915e-15 8.0533541e-10  

